From Text to Databases: attribute grammar as database meta-model

We present a general methodology for structuring textual data, represented as syntax trees enriched with semantic information, guided by a meta-model G defined as an attribute grammar. The method involves an evolution process where both the instance and its grammar evolve, with instance transformations guided by rewriting rules and a similarity measure. Each new instance generates a corresponding grammar, culminating in a target grammar GT that satisfies G. This methodology is applied to build a database populated from textual data. The process generates both a database schema and its instance, independent of specific database models. We demonstrate the approach using clinical medical cases, where trees represent database instances and grammars act as database schemas. Key contributions include the proposal of a general attribute grammar G, a formalization of grammar evolution, and a proof-of-concept implementation for database structuring.

==> coll_ratio.csv <==
run_id,key,value,step,timestamp
9813b3dae5204388823450b314cca0eb,coll_ratio,0,0,1710170596721
9813b3dae5204388823450b314cca0eb,coll_ratio,4.7,1,1710170630237
9813b3dae5204388823450b314cca0eb,coll_ratio,4.7,2,1710170657130
9813b3dae5204388823450b314cca0eb,coll_ratio,4.333333333333333,3,1710170683408
9813b3dae5204388823450b314cca0eb,coll_ratio,4.3,4,1710170712888
9813b3dae5204388823450b314cca0eb,coll_ratio,3.75,5,1710170743002
9813b3dae5204388823450b314cca0eb,coll_ratio,3.75,6,1710170773183
9813b3dae5204388823450b314cca0eb,coll_ratio,4.444444444444445,7,1710170804523
9813b3dae5204388823450b314cca0eb,coll_ratio,3.75,8,1710170842555
9813b3dae5204388823450b314cca0eb,coll_ratio,3.75,9,1710170873253
9813b3dae5204388823450b314cca0eb,coll_ratio,4.4,10,1710170902400
9813b3dae5204388823450b314cca0eb,coll_ratio,3.6153846153846154,11,1710170931866
9813b3dae5204388823450b314cca0eb,coll_ratio,3.6153846153846154,12,1710170962061
9813b3dae5204388823450b314cca0eb,coll_ratio,4.1,13,1710170991425
9813b3dae5204388823450b314cca0eb,coll_ratio,3.2666666666666666,14,1710171022044
9813b3dae5204388823450b314cca0eb,coll_ratio,3.2666666666666666,15,1710171060659
9813b3dae5204388823450b314cca0eb,coll_ratio,4.090909090909091,16,1710171091216
9813b3dae5204388823450b314cca0eb,coll_ratio,3.2666666666666666,17,1710171121008
9813b3dae5204388823450b314cca0eb,coll_ratio,4.090909090909091,18,1710171150221
9813b3dae5204388823450b314cca0eb,coll_ratio,3.2666666666666666,19,1710171180752
9813b3dae5204388823450b314cca0eb,coll_ratio,4.181818181818182,20,1710171209015
9813b3dae5204388823450b314cca0eb,coll_ratio,3.3333333333333335,21,1710171240297
9813b3dae5204388823450b314cca0eb,coll_ratio,3.1818181818181817,22,1710171269867
9813b3dae5204388823450b314cca0eb,coll_ratio,2.6923076923076925,23,1710171297495
9813b3dae5204388823450b314cca0eb,coll_ratio,3,24,1710171324699
9813b3dae5204388823450b314cca0eb,coll_ratio,2.466666666666667,25,1710171356033
9813b3dae5204388823450b314cca0eb,coll_ratio,2.8333333333333335,26,1710171384569
9813b3dae5204388823450b314cca0eb,coll_ratio,2.2666666666666666,27,1710171414063
9813b3dae5204388823450b314cca0eb,coll_ratio,1.5,28,1710171440125
9813b3dae5204388823450b314cca0eb,coll_ratio,1.6363636363636365,29,1710171464268
9813b3dae5204388823450b314cca0eb,coll_ratio,1.4166666666666667,30,1710171488922
9813b3dae5204388823450b314cca0eb,coll_ratio,1.4166666666666667,31,1710171516406
9813b3dae5204388823450b314cca0eb,coll_ratio,1.4166666666666667,32,1710171544054
9813b3dae5204388823450b314cca0eb,coll_ratio,1.5,33,1710171567442
9813b3dae5204388823450b314cca0eb,coll_ratio,1.5,34,1710171591008
9813b3dae5204388823450b314cca0eb,coll_ratio,1.4,35,1710171615283
9813b3dae5204388823450b314cca0eb,coll_ratio,1.4166666666666667,36,1710171640365
9813b3dae5204388823450b314cca0eb,coll_ratio,1.4166666666666667,37,1710171669614
9813b3dae5204388823450b314cca0eb,coll_ratio,1.4166666666666667,38,1710171695853
9813b3dae5204388823450b314cca0eb,coll_ratio,1.4,39,1710171721604
9813b3dae5204388823450b314cca0eb,coll_ratio,1.4166666666666667,40,1710171743361
9813b3dae5204388823450b314cca0eb,coll_ratio,1.4,41,1710171765075
9813b3dae5204388823450b314cca0eb,coll_ratio,1.4166666666666667,42,1710171785943
9813b3dae5204388823450b314cca0eb,coll_ratio,1.4166666666666667,43,1710171808169
9813b3dae5204388823450b314cca0eb,coll_ratio,1.5,44,1710171836772
9813b3dae5204388823450b314cca0eb,coll_ratio,1.5,45,1710171860276
9813b3dae5204388823450b314cca0eb,coll_ratio,1.5,46,1710171884580
9813b3dae5204388823450b314cca0eb,coll_ratio,1.5,47,1710171911153
9813b3dae5204388823450b314cca0eb,coll_ratio,1.4,48,1710171936153
9813b3dae5204388823450b314cca0eb,coll_ratio,1.4166666666666667,49,1710171960994

==> edit_op.csv <==
run_id,key,value,step,timestamp
9813b3dae5204388823450b314cca0eb,edit_op,2,2,1710170629569
9813b3dae5204388823450b314cca0eb,edit_op,2,3,1710170656080
9813b3dae5204388823450b314cca0eb,edit_op,3,4,1710170682774
9813b3dae5204388823450b314cca0eb,edit_op,3,5,1710170712271
9813b3dae5204388823450b314cca0eb,edit_op,5,6,1710170742285
9813b3dae5204388823450b314cca0eb,edit_op,5,7,1710170772533
9813b3dae5204388823450b314cca0eb,edit_op,2,8,1710170803864
9813b3dae5204388823450b314cca0eb,edit_op,5,9,1710170841922
9813b3dae5204388823450b314cca0eb,edit_op,5,10,1710170872636
9813b3dae5204388823450b314cca0eb,edit_op,2,11,1710170901636
9813b3dae5204388823450b314cca0eb,edit_op,4,12,1710170931279
9813b3dae5204388823450b314cca0eb,edit_op,5,13,1710170961462
9813b3dae5204388823450b314cca0eb,edit_op,2,14,1710170990726
9813b3dae5204388823450b314cca0eb,edit_op,5,15,1710171021160
9813b3dae5204388823450b314cca0eb,edit_op,5,16,1710171059698
9813b3dae5204388823450b314cca0eb,edit_op,2,17,1710171090536
9813b3dae5204388823450b314cca0eb,edit_op,5,18,1710171120324
9813b3dae5204388823450b314cca0eb,edit_op,2,19,1710171149571
9813b3dae5204388823450b314cca0eb,edit_op,6,20,1710171180119
9813b3dae5204388823450b314cca0eb,edit_op,2,21,1710171208382
9813b3dae5204388823450b314cca0eb,edit_op,6,22,1710171239657
9813b3dae5204388823450b314cca0eb,edit_op,2,23,1710171269211
9813b3dae5204388823450b314cca0eb,edit_op,5,24,1710171296889
9813b3dae5204388823450b314cca0eb,edit_op,2,25,1710171323926
9813b3dae5204388823450b314cca0eb,edit_op,6,26,1710171355368
9813b3dae5204388823450b314cca0eb,edit_op,2,27,1710171383946
9813b3dae5204388823450b314cca0eb,edit_op,6,28,1710171413070
9813b3dae5204388823450b314cca0eb,edit_op,2,29,1710171439362
9813b3dae5204388823450b314cca0eb,edit_op,2,30,1710171463747
9813b3dae5204388823450b314cca0eb,edit_op,4,31,1710171488347
9813b3dae5204388823450b314cca0eb,edit_op,5,32,1710171515723
9813b3dae5204388823450b314cca0eb,edit_op,5,33,1710171543414
9813b3dae5204388823450b314cca0eb,edit_op,2,34,1710171566843
9813b3dae5204388823450b314cca0eb,edit_op,5,35,1710171590508
9813b3dae5204388823450b314cca0eb,edit_op,2,36,1710171614799
9813b3dae5204388823450b314cca0eb,edit_op,5,37,1710171639573
9813b3dae5204388823450b314cca0eb,edit_op,5,38,1710171669045
9813b3dae5204388823450b314cca0eb,edit_op,5,39,1710171695341
9813b3dae5204388823450b314cca0eb,edit_op,2,40,1710171720976
9813b3dae5204388823450b314cca0eb,edit_op,5,41,1710171742933
9813b3dae5204388823450b314cca0eb,edit_op,2,42,1710171764620
9813b3dae5204388823450b314cca0eb,edit_op,5,43,1710171785409
9813b3dae5204388823450b314cca0eb,edit_op,5,44,1710171807710
9813b3dae5204388823450b314cca0eb,edit_op,2,45,1710171836289
9813b3dae5204388823450b314cca0eb,edit_op,5,46,1710171859793
9813b3dae5204388823450b314cca0eb,edit_op,2,47,1710171884041
9813b3dae5204388823450b314cca0eb,edit_op,5,48,1710171910520
9813b3dae5204388823450b314cca0eb,edit_op,2,49,1710171935543
9813b3dae5204388823450b314cca0eb,edit_op,5,50,1710171960260

==> group_ratio.csv <==
run_id,key,value,step,timestamp
9813b3dae5204388823450b314cca0eb,group_ratio,34.2,0,1710170596721
9813b3dae5204388823450b314cca0eb,group_ratio,34.1,1,1710170630237
9813b3dae5204388823450b314cca0eb,group_ratio,33.4,2,1710170657130
9813b3dae5204388823450b314cca0eb,group_ratio,34.3,3,1710170683408
9813b3dae5204388823450b314cca0eb,group_ratio,29.545454545454547,4,1710170712888
9813b3dae5204388823450b314cca0eb,group_ratio,34,5,1710170743002
9813b3dae5204388823450b314cca0eb,group_ratio,34,6,1710170773183
9813b3dae5204388823450b314cca0eb,group_ratio,34,7,1710170804523
9813b3dae5204388823450b314cca0eb,group_ratio,34,8,1710170842555
9813b3dae5204388823450b314cca0eb,group_ratio,34,9,1710170873253
9813b3dae5204388823450b314cca0eb,group_ratio,29.454545454545453,10,1710170902400
9813b3dae5204388823450b314cca0eb,group_ratio,29.454545454545453,11,1710170931866
9813b3dae5204388823450b314cca0eb,group_ratio,29.454545454545453,12,1710170962061
9813b3dae5204388823450b314cca0eb,group_ratio,32.18181818181818,13,1710170991425
9813b3dae5204388823450b314cca0eb,group_ratio,28.083333333333332,14,1710171022044
9813b3dae5204388823450b314cca0eb,group_ratio,28.083333333333332,15,1710171060659
9813b3dae5204388823450b314cca0eb,group_ratio,28.083333333333332,16,1710171091216
9813b3dae5204388823450b314cca0eb,group_ratio,28.083333333333332,17,1710171121008
9813b3dae5204388823450b314cca0eb,group_ratio,28.083333333333332,18,1710171150221
9813b3dae5204388823450b314cca0eb,group_ratio,28.083333333333332,19,1710171180752
9813b3dae5204388823450b314cca0eb,group_ratio,28.083333333333332,20,1710171209015
9813b3dae5204388823450b314cca0eb,group_ratio,28.083333333333332,21,1710171240297
9813b3dae5204388823450b314cca0eb,group_ratio,30.272727272727273,22,1710171269867
9813b3dae5204388823450b314cca0eb,group_ratio,37.4,23,1710171297495
9813b3dae5204388823450b314cca0eb,group_ratio,34.45454545454545,24,1710171324699
9813b3dae5204388823450b314cca0eb,group_ratio,34.45454545454545,25,1710171356033
9813b3dae5204388823450b314cca0eb,group_ratio,28.083333333333332,26,1710171384569
9813b3dae5204388823450b314cca0eb,group_ratio,34.27272727272727,27,1710171414063
9813b3dae5204388823450b314cca0eb,group_ratio,29.2,28,1710171440125
9813b3dae5204388823450b314cca0eb,group_ratio,25.363636363636363,29,1710171464268
9813b3dae5204388823450b314cca0eb,group_ratio,29.8,30,1710171488922
9813b3dae5204388823450b314cca0eb,group_ratio,29.8,31,1710171516406
9813b3dae5204388823450b314cca0eb,group_ratio,29.8,32,1710171544054
9813b3dae5204388823450b314cca0eb,group_ratio,29.8,33,1710171567442
9813b3dae5204388823450b314cca0eb,group_ratio,29.8,34,1710171591008
9813b3dae5204388823450b314cca0eb,group_ratio,29.8,35,1710171615283
9813b3dae5204388823450b314cca0eb,group_ratio,29.8,36,1710171640365
9813b3dae5204388823450b314cca0eb,group_ratio,29.8,37,1710171669614
9813b3dae5204388823450b314cca0eb,group_ratio,29.8,38,1710171695853
9813b3dae5204388823450b314cca0eb,group_ratio,29.8,39,1710171721604
9813b3dae5204388823450b314cca0eb,group_ratio,29.8,40,1710171743361
9813b3dae5204388823450b314cca0eb,group_ratio,29.8,41,1710171765075
9813b3dae5204388823450b314cca0eb,group_ratio,29.8,42,1710171785943
9813b3dae5204388823450b314cca0eb,group_ratio,29.8,43,1710171808169
9813b3dae5204388823450b314cca0eb,group_ratio,29.8,44,1710171836772
9813b3dae5204388823450b314cca0eb,group_ratio,29.8,45,1710171860276
9813b3dae5204388823450b314cca0eb,group_ratio,29.8,46,1710171884580
9813b3dae5204388823450b314cca0eb,group_ratio,29.8,47,1710171911153
9813b3dae5204388823450b314cca0eb,group_ratio,29.8,48,1710171936153
9813b3dae5204388823450b314cca0eb,group_ratio,29.8,49,1710171960994

==> nb_coll.csv <==
run_id,key,value,step,timestamp
9813b3dae5204388823450b314cca0eb,nb_coll,0,0,1710170596721
9813b3dae5204388823450b314cca0eb,nb_coll,10,1,1710170630237
9813b3dae5204388823450b314cca0eb,nb_coll,10,2,1710170657130
9813b3dae5204388823450b314cca0eb,nb_coll,9,3,1710170683408
9813b3dae5204388823450b314cca0eb,nb_coll,10,4,1710170712888
9813b3dae5204388823450b314cca0eb,nb_coll,12,5,1710170743002
9813b3dae5204388823450b314cca0eb,nb_coll,12,6,1710170773183
9813b3dae5204388823450b314cca0eb,nb_coll,9,7,1710170804523
9813b3dae5204388823450b314cca0eb,nb_coll,12,8,1710170842555
9813b3dae5204388823450b314cca0eb,nb_coll,12,9,1710170873253
9813b3dae5204388823450b314cca0eb,nb_coll,10,10,1710170902400
9813b3dae5204388823450b314cca0eb,nb_coll,13,11,1710170931866
9813b3dae5204388823450b314cca0eb,nb_coll,13,12,1710170962061
9813b3dae5204388823450b314cca0eb,nb_coll,10,13,1710170991425
9813b3dae5204388823450b314cca0eb,nb_coll,15,14,1710171022044
9813b3dae5204388823450b314cca0eb,nb_coll,15,15,1710171060659
9813b3dae5204388823450b314cca0eb,nb_coll,11,16,1710171091216
9813b3dae5204388823450b314cca0eb,nb_coll,15,17,1710171121008
9813b3dae5204388823450b314cca0eb,nb_coll,11,18,1710171150221
9813b3dae5204388823450b314cca0eb,nb_coll,15,19,1710171180752
9813b3dae5204388823450b314cca0eb,nb_coll,11,20,1710171209015
9813b3dae5204388823450b314cca0eb,nb_coll,15,21,1710171240297
9813b3dae5204388823450b314cca0eb,nb_coll,11,22,1710171269867
9813b3dae5204388823450b314cca0eb,nb_coll,13,23,1710171297495
9813b3dae5204388823450b314cca0eb,nb_coll,11,24,1710171324699
9813b3dae5204388823450b314cca0eb,nb_coll,15,25,1710171356033
9813b3dae5204388823450b314cca0eb,nb_coll,12,26,1710171384569
9813b3dae5204388823450b314cca0eb,nb_coll,15,27,1710171414063
9813b3dae5204388823450b314cca0eb,nb_coll,10,28,1710171440125
9813b3dae5204388823450b314cca0eb,nb_coll,11,29,1710171464268
9813b3dae5204388823450b314cca0eb,nb_coll,12,30,1710171488922
9813b3dae5204388823450b314cca0eb,nb_coll,12,31,1710171516406
9813b3dae5204388823450b314cca0eb,nb_coll,12,32,1710171544054
9813b3dae5204388823450b314cca0eb,nb_coll,10,33,1710171567442
9813b3dae5204388823450b314cca0eb,nb_coll,12,34,1710171591008
9813b3dae5204388823450b314cca0eb,nb_coll,10,35,1710171615283
9813b3dae5204388823450b314cca0eb,nb_coll,12,36,1710171640365
9813b3dae5204388823450b314cca0eb,nb_coll,12,37,1710171669614
9813b3dae5204388823450b314cca0eb,nb_coll,12,38,1710171695853
9813b3dae5204388823450b314cca0eb,nb_coll,10,39,1710171721604
9813b3dae5204388823450b314cca0eb,nb_coll,12,40,1710171743361
9813b3dae5204388823450b314cca0eb,nb_coll,10,41,1710171765075
9813b3dae5204388823450b314cca0eb,nb_coll,12,42,1710171785943
9813b3dae5204388823450b314cca0eb,nb_coll,12,43,1710171808169
9813b3dae5204388823450b314cca0eb,nb_coll,10,44,1710171836772
9813b3dae5204388823450b314cca0eb,nb_coll,12,45,1710171860276
9813b3dae5204388823450b314cca0eb,nb_coll,10,46,1710171884580
9813b3dae5204388823450b314cca0eb,nb_coll,12,47,1710171911153
9813b3dae5204388823450b314cca0eb,nb_coll,10,48,1710171936153
9813b3dae5204388823450b314cca0eb,nb_coll,12,49,1710171960994

==> nb_ent.csv <==
run_id,key,value,step,timestamp
6b645403cf424446918f66c4efb7ed3e,nb_ent,59,1,1694701450687
6b645403cf424446918f66c4efb7ed3e,nb_ent,59,2,1694701541050
6b645403cf424446918f66c4efb7ed3e,nb_ent,59,3,1694701625793
6b645403cf424446918f66c4efb7ed3e,nb_ent,59,4,1694701711949
6b645403cf424446918f66c4efb7ed3e,nb_ent,59,5,1694701796231
6b645403cf424446918f66c4efb7ed3e,nb_ent,59,6,1694701881453
6b645403cf424446918f66c4efb7ed3e,nb_ent,59,7,1694701964573
6b645403cf424446918f66c4efb7ed3e,nb_ent,59,8,1694702053028
6b645403cf424446918f66c4efb7ed3e,nb_ent,59,9,1694702143970
6b645403cf424446918f66c4efb7ed3e,nb_ent,59,10,1694702221793
6b645403cf424446918f66c4efb7ed3e,nb_ent,59,11,1694702296498
6b645403cf424446918f66c4efb7ed3e,nb_ent,59,12,1694702401739
6b645403cf424446918f66c4efb7ed3e,nb_ent,59,13,1694702484062
6b645403cf424446918f66c4efb7ed3e,nb_ent,59,14,1694702579815
6b645403cf424446918f66c4efb7ed3e,nb_ent,59,15,1694702676468
6b645403cf424446918f66c4efb7ed3e,nb_ent,59,16,1694702766131
6b645403cf424446918f66c4efb7ed3e,nb_ent,59,17,1694702849048
6b645403cf424446918f66c4efb7ed3e,nb_ent,59,18,1694702932990
6b645403cf424446918f66c4efb7ed3e,nb_ent,59,19,1694703016005
6b645403cf424446918f66c4efb7ed3e,nb_ent,59,20,1694703100986
6b645403cf424446918f66c4efb7ed3e,nb_ent,59,21,1694703194581
6b645403cf424446918f66c4efb7ed3e,nb_ent,59,22,1694703287038
6b645403cf424446918f66c4efb7ed3e,nb_ent,59,23,1694703376910


==> nb_equiv_subtrees.csv <==
run_id,key,value,step,timestamp
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,25,0,1710170596721
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,25,1,1710170630237
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,24,2,1710170657130
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,22,3,1710170683408
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,23,4,1710170712888
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,23,5,1710170743002
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,22,6,1710170773183
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,23,7,1710170804523
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,23,8,1710170842555
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,22,9,1710170873253
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,22,10,1710170902400
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,22,11,1710170931866
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,22,12,1710170962061
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,22,13,1710170991425
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,22,14,1710171022044
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,21,15,1710171060659
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,21,16,1710171091216
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,21,17,1710171121008
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,21,18,1710171150221
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,21,19,1710171180752
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,21,20,1710171209015
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,21,21,1710171240297
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,19,22,1710171269867
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,20,23,1710171297495
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,20,24,1710171324699
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,20,25,1710171356033
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,19,26,1710171384569
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,20,27,1710171414063
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,17,28,1710171440125
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,19,29,1710171464268
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,19,30,1710171488922
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,19,31,1710171516406
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,19,32,1710171544054
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,19,33,1710171567442
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,19,34,1710171591008
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,19,35,1710171615283
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,19,36,1710171640365
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,19,37,1710171669614
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,19,38,1710171695853
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,18,39,1710171721604
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,18,40,1710171743361
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,17,41,1710171765075
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,17,42,1710171785943
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,17,43,1710171808169
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,17,44,1710171836772
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,17,45,1710171860276
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,17,46,1710171884580
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,17,47,1710171911153
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,17,48,1710171936153
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,17,49,1710171960994

==> nb_group.csv <==
run_id,key,value,step,timestamp
9813b3dae5204388823450b314cca0eb,nb_group,10,0,1710170596721
9813b3dae5204388823450b314cca0eb,nb_group,10,1,1710170630237
9813b3dae5204388823450b314cca0eb,nb_group,10,2,1710170657130
9813b3dae5204388823450b314cca0eb,nb_group,10,3,1710170683408
9813b3dae5204388823450b314cca0eb,nb_group,11,4,1710170712888
9813b3dae5204388823450b314cca0eb,nb_group,10,5,1710170743002
9813b3dae5204388823450b314cca0eb,nb_group,10,6,1710170773183
9813b3dae5204388823450b314cca0eb,nb_group,10,7,1710170804523
9813b3dae5204388823450b314cca0eb,nb_group,10,8,1710170842555
9813b3dae5204388823450b314cca0eb,nb_group,10,9,1710170873253
9813b3dae5204388823450b314cca0eb,nb_group,11,10,1710170902400
9813b3dae5204388823450b314cca0eb,nb_group,11,11,1710170931866
9813b3dae5204388823450b314cca0eb,nb_group,11,12,1710170962061
9813b3dae5204388823450b314cca0eb,nb_group,11,13,1710170991425
9813b3dae5204388823450b314cca0eb,nb_group,12,14,1710171022044
9813b3dae5204388823450b314cca0eb,nb_group,12,15,1710171060659
9813b3dae5204388823450b314cca0eb,nb_group,12,16,1710171091216
9813b3dae5204388823450b314cca0eb,nb_group,12,17,1710171121008
9813b3dae5204388823450b314cca0eb,nb_group,12,18,1710171150221
9813b3dae5204388823450b314cca0eb,nb_group,12,19,1710171180752
9813b3dae5204388823450b314cca0eb,nb_group,12,20,1710171209015
9813b3dae5204388823450b314cca0eb,nb_group,12,21,1710171240297
9813b3dae5204388823450b314cca0eb,nb_group,11,22,1710171269867
9813b3dae5204388823450b314cca0eb,nb_group,10,23,1710171297495
9813b3dae5204388823450b314cca0eb,nb_group,11,24,1710171324699
9813b3dae5204388823450b314cca0eb,nb_group,11,25,1710171356033
9813b3dae5204388823450b314cca0eb,nb_group,12,26,1710171384569
9813b3dae5204388823450b314cca0eb,nb_group,11,27,1710171414063
9813b3dae5204388823450b314cca0eb,nb_group,10,28,1710171440125
9813b3dae5204388823450b314cca0eb,nb_group,11,29,1710171464268
9813b3dae5204388823450b314cca0eb,nb_group,10,30,1710171488922
9813b3dae5204388823450b314cca0eb,nb_group,10,31,1710171516406
9813b3dae5204388823450b314cca0eb,nb_group,10,32,1710171544054
9813b3dae5204388823450b314cca0eb,nb_group,10,33,1710171567442
9813b3dae5204388823450b314cca0eb,nb_group,10,34,1710171591008
9813b3dae5204388823450b314cca0eb,nb_group,10,35,1710171615283
9813b3dae5204388823450b314cca0eb,nb_group,10,36,1710171640365
9813b3dae5204388823450b314cca0eb,nb_group,10,37,1710171669614
9813b3dae5204388823450b314cca0eb,nb_group,10,38,1710171695853
9813b3dae5204388823450b314cca0eb,nb_group,10,39,1710171721604
9813b3dae5204388823450b314cca0eb,nb_group,10,40,1710171743361
9813b3dae5204388823450b314cca0eb,nb_group,10,41,1710171765075
9813b3dae5204388823450b314cca0eb,nb_group,10,42,1710171785943
9813b3dae5204388823450b314cca0eb,nb_group,10,43,1710171808169
9813b3dae5204388823450b314cca0eb,nb_group,10,44,1710171836772
9813b3dae5204388823450b314cca0eb,nb_group,10,45,1710171860276
9813b3dae5204388823450b314cca0eb,nb_group,10,46,1710171884580
9813b3dae5204388823450b314cca0eb,nb_group,10,47,1710171911153
9813b3dae5204388823450b314cca0eb,nb_group,10,48,1710171936153
9813b3dae5204388823450b314cca0eb,nb_group,10,49,1710171960994

==> nb_prod.csv <==
run_id,key,value,step,timestamp
9813b3dae5204388823450b314cca0eb,nb_prod,178,0,1710170596721
9813b3dae5204388823450b314cca0eb,nb_prod,143,1,1710170630237
9813b3dae5204388823450b314cca0eb,nb_prod,142,2,1710170657130
9813b3dae5204388823450b314cca0eb,nb_prod,146,3,1710170683408
9813b3dae5204388823450b314cca0eb,nb_prod,138,4,1710170712888
9813b3dae5204388823450b314cca0eb,nb_prod,140,5,1710170743002
9813b3dae5204388823450b314cca0eb,nb_prod,139,6,1710170773183
9813b3dae5204388823450b314cca0eb,nb_prod,141,7,1710170804523
9813b3dae5204388823450b314cca0eb,nb_prod,138,8,1710170842555
9813b3dae5204388823450b314cca0eb,nb_prod,137,9,1710170873253
9813b3dae5204388823450b314cca0eb,nb_prod,133,10,1710170902400
9813b3dae5204388823450b314cca0eb,nb_prod,132,11,1710170931866
9813b3dae5204388823450b314cca0eb,nb_prod,131,12,1710170962061
9813b3dae5204388823450b314cca0eb,nb_prod,134,13,1710170991425
9813b3dae5204388823450b314cca0eb,nb_prod,128,14,1710171022044
9813b3dae5204388823450b314cca0eb,nb_prod,127,15,1710171060659
9813b3dae5204388823450b314cca0eb,nb_prod,127,16,1710171091216
9813b3dae5204388823450b314cca0eb,nb_prod,126,17,1710171121008
9813b3dae5204388823450b314cca0eb,nb_prod,126,18,1710171150221
9813b3dae5204388823450b314cca0eb,nb_prod,121,19,1710171180752
9813b3dae5204388823450b314cca0eb,nb_prod,121,20,1710171209015
9813b3dae5204388823450b314cca0eb,nb_prod,96,21,1710171240297
9813b3dae5204388823450b314cca0eb,nb_prod,96,22,1710171269867
9813b3dae5204388823450b314cca0eb,nb_prod,108,23,1710171297495
9813b3dae5204388823450b314cca0eb,nb_prod,109,24,1710171324699
9813b3dae5204388823450b314cca0eb,nb_prod,100,25,1710171356033
9813b3dae5204388823450b314cca0eb,nb_prod,88,26,1710171384569
9813b3dae5204388823450b314cca0eb,nb_prod,73,27,1710171414063
9813b3dae5204388823450b314cca0eb,nb_prod,68,28,1710171440125
9813b3dae5204388823450b314cca0eb,nb_prod,72,29,1710171464268
9813b3dae5204388823450b314cca0eb,nb_prod,80,30,1710171488922
9813b3dae5204388823450b314cca0eb,nb_prod,79,31,1710171516406
9813b3dae5204388823450b314cca0eb,nb_prod,78,32,1710171544054
9813b3dae5204388823450b314cca0eb,nb_prod,79,33,1710171567442
9813b3dae5204388823450b314cca0eb,nb_prod,77,34,1710171591008
9813b3dae5204388823450b314cca0eb,nb_prod,78,35,1710171615283
9813b3dae5204388823450b314cca0eb,nb_prod,76,36,1710171640365
9813b3dae5204388823450b314cca0eb,nb_prod,75,37,1710171669614
9813b3dae5204388823450b314cca0eb,nb_prod,74,38,1710171695853
9813b3dae5204388823450b314cca0eb,nb_prod,75,39,1710171721604
9813b3dae5204388823450b314cca0eb,nb_prod,73,40,1710171743361
9813b3dae5204388823450b314cca0eb,nb_prod,74,41,1710171765075
9813b3dae5204388823450b314cca0eb,nb_prod,72,42,1710171785943
9813b3dae5204388823450b314cca0eb,nb_prod,71,43,1710171808169
9813b3dae5204388823450b314cca0eb,nb_prod,72,44,1710171836772
9813b3dae5204388823450b314cca0eb,nb_prod,70,45,1710171860276
9813b3dae5204388823450b314cca0eb,nb_prod,71,46,1710171884580
9813b3dae5204388823450b314cca0eb,nb_prod,69,47,1710171911153
9813b3dae5204388823450b314cca0eb,nb_prod,70,48,1710171936153
9813b3dae5204388823450b314cca0eb,nb_prod,68,49,1710171960994

==> nb_rel.csv <==
run_id,key,value,step,timestamp
9813b3dae5204388823450b314cca0eb,nb_rel,6,0,1710170596721
9813b3dae5204388823450b314cca0eb,nb_rel,6,1,1710170630237
9813b3dae5204388823450b314cca0eb,nb_rel,5,2,1710170657130
9813b3dae5204388823450b314cca0eb,nb_rel,10,3,1710170683408
9813b3dae5204388823450b314cca0eb,nb_rel,8,4,1710170712888
9813b3dae5204388823450b314cca0eb,nb_rel,8,5,1710170743002
9813b3dae5204388823450b314cca0eb,nb_rel,8,6,1710170773183
9813b3dae5204388823450b314cca0eb,nb_rel,8,7,1710170804523
9813b3dae5204388823450b314cca0eb,nb_rel,8,8,1710170842555
9813b3dae5204388823450b314cca0eb,nb_rel,8,9,1710170873253
9813b3dae5204388823450b314cca0eb,nb_rel,8,10,1710170902400
9813b3dae5204388823450b314cca0eb,nb_rel,8,11,1710170931866
9813b3dae5204388823450b314cca0eb,nb_rel,8,12,1710170962061
9813b3dae5204388823450b314cca0eb,nb_rel,11,13,1710170991425
9813b3dae5204388823450b314cca0eb,nb_rel,11,14,1710171022044
9813b3dae5204388823450b314cca0eb,nb_rel,11,15,1710171060659
9813b3dae5204388823450b314cca0eb,nb_rel,11,16,1710171091216
9813b3dae5204388823450b314cca0eb,nb_rel,11,17,1710171121008
9813b3dae5204388823450b314cca0eb,nb_rel,11,18,1710171150221
9813b3dae5204388823450b314cca0eb,nb_rel,11,19,1710171180752
9813b3dae5204388823450b314cca0eb,nb_rel,10,20,1710171209015
9813b3dae5204388823450b314cca0eb,nb_rel,10,21,1710171240297
9813b3dae5204388823450b314cca0eb,nb_rel,7,22,1710171269867
9813b3dae5204388823450b314cca0eb,nb_rel,7,23,1710171297495
9813b3dae5204388823450b314cca0eb,nb_rel,8,24,1710171324699
9813b3dae5204388823450b314cca0eb,nb_rel,8,25,1710171356033
9813b3dae5204388823450b314cca0eb,nb_rel,8,26,1710171384569
9813b3dae5204388823450b314cca0eb,nb_rel,8,27,1710171414063
9813b3dae5204388823450b314cca0eb,nb_rel,2,28,1710171440125
9813b3dae5204388823450b314cca0eb,nb_rel,2,29,1710171464268
9813b3dae5204388823450b314cca0eb,nb_rel,3,30,1710171488922
9813b3dae5204388823450b314cca0eb,nb_rel,3,31,1710171516406
9813b3dae5204388823450b314cca0eb,nb_rel,3,32,1710171544054
9813b3dae5204388823450b314cca0eb,nb_rel,3,33,1710171567442
9813b3dae5204388823450b314cca0eb,nb_rel,3,34,1710171591008
9813b3dae5204388823450b314cca0eb,nb_rel,3,35,1710171615283
9813b3dae5204388823450b314cca0eb,nb_rel,3,36,1710171640365
9813b3dae5204388823450b314cca0eb,nb_rel,3,37,1710171669614
9813b3dae5204388823450b314cca0eb,nb_rel,3,38,1710171695853
9813b3dae5204388823450b314cca0eb,nb_rel,3,39,1710171721604
9813b3dae5204388823450b314cca0eb,nb_rel,3,40,1710171743361
9813b3dae5204388823450b314cca0eb,nb_rel,3,41,1710171765075
9813b3dae5204388823450b314cca0eb,nb_rel,3,42,1710171785943
9813b3dae5204388823450b314cca0eb,nb_rel,3,43,1710171808169
9813b3dae5204388823450b314cca0eb,nb_rel,3,44,1710171836772
9813b3dae5204388823450b314cca0eb,nb_rel,3,45,1710171860276
9813b3dae5204388823450b314cca0eb,nb_rel,3,46,1710171884580
9813b3dae5204388823450b314cca0eb,nb_rel,3,47,1710171911153
9813b3dae5204388823450b314cca0eb,nb_rel,3,48,1710171936153
9813b3dae5204388823450b314cca0eb,nb_rel,3,49,1710171960994

==> nb_unlabelled.csv <==
run_id,key,value,step,timestamp
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,155,0,1710170596721
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,109,1,1710170630237
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,105,2,1710170657130
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,105,3,1710170683408
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,98,4,1710170712888
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,99,5,1710170743002
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,98,6,1710170773183
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,103,7,1710170804523
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,97,8,1710170842555
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,96,9,1710170873253
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,92,10,1710170902400
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,88,11,1710170931866
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,87,12,1710170962061
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,91,13,1710170991425
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,78,14,1710171022044
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,77,15,1710171060659
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,81,16,1710171091216
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,76,17,1710171121008
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,80,18,1710171150221
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,71,19,1710171180752
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,76,20,1710171209015
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,47,21,1710171240297
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,55,22,1710171269867
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,71,23,1710171297495
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,72,24,1710171324699
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,59,25,1710171356033
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,44,26,1710171384569
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,32,27,1710171414063
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,35,28,1710171440125
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,37,29,1710171464268
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,46,30,1710171488922
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,45,31,1710171516406
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,44,32,1710171544054
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,47,33,1710171567442
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,43,34,1710171591008
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,46,35,1710171615283
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,42,36,1710171640365
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,41,37,1710171669614
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,40,38,1710171695853
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,43,39,1710171721604
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,39,40,1710171743361
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,42,41,1710171765075
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,38,42,1710171785943
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,37,43,1710171808169
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,40,44,1710171836772
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,36,45,1710171860276
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,39,46,1710171884580
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,35,47,1710171911153
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,38,48,1710171936153
9813b3dae5204388823450b314cca0eb,nb_unlabelled_node,34,49,1710171960994

==> rel_ratio.csv <==
run_id,key,value,step,timestamp
9813b3dae5204388823450b314cca0eb,rel_ratio,2.1666666666666665,0,1710170596721
9813b3dae5204388823450b314cca0eb,rel_ratio,2.1666666666666665,1,1710170630237
9813b3dae5204388823450b314cca0eb,rel_ratio,2.2,2,1710170657130
9813b3dae5204388823450b314cca0eb,rel_ratio,2.8,3,1710170683408
9813b3dae5204388823450b314cca0eb,rel_ratio,1.625,4,1710170712888
9813b3dae5204388823450b314cca0eb,rel_ratio,3,5,1710170743002
9813b3dae5204388823450b314cca0eb,rel_ratio,3,6,1710170773183
9813b3dae5204388823450b314cca0eb,rel_ratio,3,7,1710170804523
9813b3dae5204388823450b314cca0eb,rel_ratio,3,8,1710170842555
9813b3dae5204388823450b314cca0eb,rel_ratio,3,9,1710170873253
9813b3dae5204388823450b314cca0eb,rel_ratio,1.625,10,1710170902400
9813b3dae5204388823450b314cca0eb,rel_ratio,1.625,11,1710170931866
9813b3dae5204388823450b314cca0eb,rel_ratio,1.625,12,1710170962061
9813b3dae5204388823450b314cca0eb,rel_ratio,2.8181818181818183,13,1710170991425
9813b3dae5204388823450b314cca0eb,rel_ratio,1.7272727272727273,14,1710171022044
9813b3dae5204388823450b314cca0eb,rel_ratio,1.7272727272727273,15,1710171060659
9813b3dae5204388823450b314cca0eb,rel_ratio,1.7272727272727273,16,1710171091216
9813b3dae5204388823450b314cca0eb,rel_ratio,1.7272727272727273,17,1710171121008
9813b3dae5204388823450b314cca0eb,rel_ratio,1.7272727272727273,18,1710171150221
9813b3dae5204388823450b314cca0eb,rel_ratio,1.7272727272727273,19,1710171180752
9813b3dae5204388823450b314cca0eb,rel_ratio,1.8,20,1710171209015
9813b3dae5204388823450b314cca0eb,rel_ratio,1.8,21,1710171240297
9813b3dae5204388823450b314cca0eb,rel_ratio,2,22,1710171269867
9813b3dae5204388823450b314cca0eb,rel_ratio,2.4285714285714284,23,1710171297495
9813b3dae5204388823450b314cca0eb,rel_ratio,2.375,24,1710171324699
9813b3dae5204388823450b314cca0eb,rel_ratio,2.375,25,1710171356033
9813b3dae5204388823450b314cca0eb,rel_ratio,2,26,1710171384569
9813b3dae5204388823450b314cca0eb,rel_ratio,2.375,27,1710171414063
9813b3dae5204388823450b314cca0eb,rel_ratio,2.5,28,1710171440125
9813b3dae5204388823450b314cca0eb,rel_ratio,2,29,1710171464268
9813b3dae5204388823450b314cca0eb,rel_ratio,3,30,1710171488922
9813b3dae5204388823450b314cca0eb,rel_ratio,3,31,1710171516406
9813b3dae5204388823450b314cca0eb,rel_ratio,3,32,1710171544054
9813b3dae5204388823450b314cca0eb,rel_ratio,3,33,1710171567442
9813b3dae5204388823450b314cca0eb,rel_ratio,3,34,1710171591008
9813b3dae5204388823450b314cca0eb,rel_ratio,3,35,1710171615283
9813b3dae5204388823450b314cca0eb,rel_ratio,3,36,1710171640365
9813b3dae5204388823450b314cca0eb,rel_ratio,3,37,1710171669614
9813b3dae5204388823450b314cca0eb,rel_ratio,3,38,1710171695853
9813b3dae5204388823450b314cca0eb,rel_ratio,3,39,1710171721604
9813b3dae5204388823450b314cca0eb,rel_ratio,3,40,1710171743361
9813b3dae5204388823450b314cca0eb,rel_ratio,3,41,1710171765075
9813b3dae5204388823450b314cca0eb,rel_ratio,3,42,1710171785943
9813b3dae5204388823450b314cca0eb,rel_ratio,3,43,1710171808169
9813b3dae5204388823450b314cca0eb,rel_ratio,3,44,1710171836772
9813b3dae5204388823450b314cca0eb,rel_ratio,3,45,1710171860276
9813b3dae5204388823450b314cca0eb,rel_ratio,3,46,1710171884580
9813b3dae5204388823450b314cca0eb,rel_ratio,3,47,1710171911153
9813b3dae5204388823450b314cca0eb,rel_ratio,3,48,1710171936153
9813b3dae5204388823450b314cca0eb,rel_ratio,3,49,1710171960994
